Compositional uncertainty in deep Gaussian processes

Gaussian processes (GPs) are nonparametric priors over functions. Fitting a GP implies computing a posterior distribution of functions consistent with the observed data. Similarly, deep Gaussian processes (DGPs) should allow us to compute a posterior distribution of compositions of multiple functions giving rise to the observations. However, exact Bayesian inference is intractable for DGPs, motivating the use of various approximations. We show that the application of simplifying mean-field assumptions across the hierarchy leads to the layers of a DGP collapsing to near-deterministic transformations. We argue that such an inference scheme is suboptimal, not taking advantage of the potential of the model to discover the compositional structure in the data. To address this issue, we examine alternative variational inference schemes allowing for dependencies across different layers and discuss their advantages and limitations.

==> figures/inducing_locations_10.dat <==
-3.0 -0.0026760142115714314
-2.3333333333333335 -0.0026760142115714314
-1.6666666666666667 -0.0026760142115714314
-1.0 -0.0026760142115714314
-0.3333333333333335 -0.0026760142115714314
0.3333333333333335 -0.0026760142115714314
1.0 -0.0026760142115714314
1.666666666666667 -0.0026760142115714314
2.333333333333333 -0.0026760142115714314
3.0 -0.0026760142115714314


==> figures/inducing_locations_2.dat <==
-3.0 -0.8577547158612431
3.0 -0.8577547158612431


==> figures/inducing_locations_5.dat <==
-3.0 -0.265307982936843
-1.5 -0.265307982936843
0.0 -0.265307982936843
1.5 -0.265307982936843
3.0 -0.265307982936843


==> figures/pred_second_derivatives_10.dat <==
-3.0 -4.449691303321152e-08
-2.987975951903808 0.0006956468013096979
-2.975951903807615 0.001269371659950168
-2.963927855711423 0.0017308152130288165
-2.9519038076152304 0.00208944403169026
-2.9398797595190382 0.0023544787064641694
-2.9278557114228456 0.002534868405775829
-2.9158316633266534 0.0026392674853658914
-2.903807615230461 0.0026760142115985434
-2.8917835671342687 0.00265311164967519
-2.879759519038076 0.0025782107552231653
-2.867735470941884 0.0024585956958469582
-2.8557114228456912 0.002301171416711917
-2.843687374749499 0.002112453452090152
-2.8316633266533064 0.001898559972547812
-2.8196392785571143 0.0016652060460383665
-2.8076152304609217 0.0014177000790841017
-2.7955911823647295 0.001160942393055032
-2.7835671342685373 0.0008994258804394728
-2.7715430861723447 0.0006372386744396949
-2.7595190380761525 0.00037806875671394635
-2.74749498997996 0.00012521041791342164
-2.7354709418837677 -0.00011842752238259672
-2.723446893787575 -0.00035031183770867886
-2.711422845691383 -0.0005682734673870433
-2.6993987975951903 -0.0007704946545892748
-2.687374749498998 -0.000955494770275943
-2.6753507014028055 -0.0011221149484759371
-2.6633266533066133 -0.0012695016614918619
-2.6513026052104207 -0.001397089367530802
-2.6392785571142285 -0.0015045823650806243
-2.627254509018036 -0.0015919359889853993
-2.6152304609218437 -0.0016593372848794567
-2.603206412825651 -0.0017071852969741588
-2.591182364729459 -0.0017360711034491614
-2.579158316633267 -0.0017467577315468503
-2.567134268537074 -0.0017401600811232485
-2.5551102204408815 -0.0017173249824431604
-2.5430861723446894 -0.0016794115086427482
-2.531062124248497 -0.0016276716588502962
-2.5190380761523046 -0.001563431521448696
-2.5070140280561124 -0.0014880730216068768
-2.49498997995992 -0.0014030163487949296
-2.4829659318637276 -0.0013097031539370777
-2.470941883767535 -0.0012095805969876156
-2.458917835671343 -0.0011040863178978415
-2.44689378757515 -0.0009946343953106862
-2.434869739478958 -0.0008826023484008782
-2.4228456913827654 -0.0007693192282917946
-2.4108216432865732 -0.000656054836383308
-2.3987975951903806 -0.0005440100980234499
-2.3867735470941884 -0.00043430861020488185
-2.3747494989979963 -0.00032798937359213465
-2.3627254509018036 -0.00022600070993381252
-2.350701402805611 -0.00012919535734261378
-2.338677354709419 -3.832672706337279e-05
-2.3266533066132267 4.5953701340163075e-05
-2.314629258517034 0.00012309787934851075
-2.3026052104208414 0.00019266162141452032
-2.2905811623246493 0.00025430401573056356
-2.278557114228457 0.00030778586586853516
-2.2665330661322645 0.00035296722067275506
-2.2545090180360723 0.000389804055709245
-2.2424849699398797 0.0004183441733760075
-2.2304609218436875 0.00043872239281444504
-2.218436873747495 0.00045115510423126545
-2.2064128256513027 0.00045593426430590243
-2.19438877755511 0.00045342091140204016
-2.182364729458918 0.0004440382808969951
-2.1703406813627257 0.00042826460070189803
-2.158316633266533 0.0004066256470129295
-2.1462925851703405 0.0003796871405094219
-2.1342685370741483 0.00034804706007622463
-2.122244488977956 0.0003123279507301177
-2.1102204408817635 0.00027316929873721295
-2.098196392785571 0.00023122004411391215
-2.0861723446893787 0.00018713129756466388
-2.0741482965931866 0.00014154932304132138
-2.062124248496994 9.510884575703877e-05
-2.0501002004008018 4.842673629613559e-05
-2.038076152304609 2.0961210638816956e-06
-2.026052104208417 -4.331904110614605e-05
-2.0140280561122244 -8.728887738544327e-05
-2.002004008016032 -0.00012932198556830763
-1.9899799599198398 -0.00016896925903333275
-1.9779559118236474 -0.00020582713394398395
-1.965931863727455 -0.00023954024574453968
-1.9539078156312626 -0.00026980348885308523
-1.9418837675350702 -0.0002963634783805112
-1.9298597194388778 -0.0003190194190646633
-1.9178356713426854 -0.00033762339213290243
-1.905811623246493 -0.00035208007588905714
-1.8937875751503006 -0.0003623459208032322
-1.8817635270541082 -0.0003684278050934627
-1.8697394789579158 -0.0003703812003882788
-1.8577154308617234 -0.0003683078812435257
-1.845691382765531 -0.00036235321633564145
-1.8336673346693386 -0.000352703081707272
-1.8216432865731462 -0.00033958043868017164
-1.8096192384769538 -0.00032324162219171735
-1.7975951903807614 -0.0003039723863888275
-1.7855711422845693 -0.0002820837550204207
-1.7735470941883769 -0.00025790772623690973
-1.7615230460921845 -0.00023179287973566475
-1.749498997995992 -0.00020409993547641493
-1.7374749498997997 -0.00017519731164097088
-1.7254509018036073 -0.0001454567283614442
-1.7134268537074149 -0.00011524890219963671
-1.7014028056112225 -8.493937460377204e-05
-1.68937875751503 -5.488451411861971e-05
-1.6773547094188377 -2.5427730956717313e-05
-1.6653306613226453 3.1040622263981987e-06
-1.653306613226453 3.0403711563048155e-05
-1.6412825651302605 5.6186778185596725e-05
-1.629258517034068 8.019416479001918e-05
-1.6172344689378757 0.00010219439354444831
-1.6052104208416833 0.00012198551882327912
-1.593186372745491 0.00013939666393256774
-1.5811623246492985 0.00015428917365844212
-1.5691382765531063 0.00016655737997309147
-1.557114228456914 0.0001761289816090918
-1.5450901803607215 0.0001829650421782819
-1.5330661322645291 0.00018705961629374518
-1.5210420841683367 0.00018843901559957796
-1.5090180360721444 0.00018716073153192896
-1.496993987975952 0.00018331203335982896
-1.4849699398797596 0.0001770082650186678
-1.4729458917835672 0.00016839086479666172
-1.4609218436873748 0.0001576251369436425
-1.4488977955911824 0.00014489780345311356
-1.43687374749499 0.00013041436824343496
-1.4248496993987976 0.00011439632727735105
-1.4128256513026052 9.707825700815942e-05
-1.4008016032064128 7.870481714383069e-05
-1.3887775551102204 5.95277018436713e-05
-1.376753507014028 3.98025741230115e-05
-1.3647294589178356 1.978601792146116e-05
-1.3527054108216432 -2.674586339725501e-07
-1.340681362725451 -2.0108336901001987e-05
-1.3286573146292586 -3.949488703139221e-05
-1.3166332665330662 -5.819582427137789e-05
-1.3046092184368738 -7.599279492264224e-05
-1.2925851703406814 -9.268266783802573e-05
-1.280561122244489 -0.00010807960917244292
-1.2685370741482966 -0.00012201692020360577
-1.2565130260521042 -0.00013434862387006228
-1.2444889779559118 -0.0001449507840926823
-1.2324649298597194 -0.00015372254981592837
-1.220440881763527 -0.0001605869153115831
-1.2084168336673347 -0.00016549119371998198
-1.1963927855711423 -0.00016840720291044255
-1.1843687374749499 -0.00016933116621596644
-1.1723446893787575 -0.00016828333432290194
-1.160320641282565 -0.0001653073358352431
-1.1482965931863727 -0.00016046927020534524
-1.1362725450901803 -0.0001538565545071024
-1.124248496993988 -0.0001455765434972443
-1.1122244488977957 -0.00013575494023092358
-1.1002004008016033 -0.00012453402018738305
-1.088176352705411 -0.00011207068920667925
-1.0761523046092185 -9.853440260405997e-05
-1.0641282565130261 -8.410496927984393e-05
-1.0521042084168337 -6.897026810215922e-05
-1.0400801603206413 -5.332390390071767e-05
-1.028056112224449 -3.736283029263951e-05
-1.0160320641282565 -2.128496711381108e-05
-1.0040080160320641 -5.2868404627282505e-06
-0.9919839679358717 1.0438729787384785e-05
-0.9799599198396796 2.5704866641168893e-05
-0.9679358717434869 4.0332774514696775e-05
-0.9559118236472948 5.415375455006206e-05
-0.9438877755511021 6.70110766519905e-05
-0.93186372745491 7.876168662482205e-05
-0.9198396793587174 8.92777332820416e-05
-0.9078156312625252 9.844789769804752e-05
-0.8957915831663326 0.00010617851310457708
-0.8837675350701404 0.00011239446451187603
-0.8717434869739478 0.00011703986000311926
-0.8597194388777556 0.00012007846932195135
-0.847695390781563 0.00012149392598089363
-0.8356713426853708 0.00012128969431413903
-0.8236472945891782 0.00011948880409898686
-0.811623246492986 0.00011613335756062273
-0.7995991983967938 0.00011128381801216183
-0.7875751503006012 0.00010501808952314842
-0.775551102204409 9.743040098534292e-05
-0.7635270541082164 8.863000973033863e-05
-0.7515030060120242 7.873974031500551e-05
-0.7394789579158316 6.789437871056631e-05
-0.7274549098196395 5.623894032716479e-05
-0.7154308617234468 4.39268341134269e-05
-0.7034068136272547 3.111794477495351e-05
-0.691382765531062 1.7976656392024205e-05
-0.6793587174348699 4.6698402170994165e-06
-0.6673346693386772 -8.635168762323e-06
-0.6553106212424851 -2.177258292283972e-05
-0.6432865731462925 -3.458013814825658e-05
-0.6312625250501003 -4.690101107391063e-05
-0.6192384769539077 -5.858565710281675e-05
-0.6072144288577155 -6.949354636972852e-05
-0.5951903807615229 -7.949477976639011e-05
-0.5831663326653307 -8.847156647384471e-05
-0.5711422845691385 -9.631954665136417e-05
-0.5591182364729459 -0.00010294894501900826
-0.5470941883767537 -0.00010828554266218947
-0.5350701402805611 -0.00011227145808240526
-0.5230460921843689 -0.00011486572785513667
-0.5110220440881763 -0.00011604468326133023
-0.49899799599198413 -0.00011580211826323987
-0.4869739478957915 -0.00011414924900935888
-0.47494989979959934 -0.00011111446654770777
-0.4629258517034067 -0.00010674288668893591
-0.45090180360721455 -0.00010109570349475646
-0.4388777555110219 -9.424935511225893e-05
-0.42685370741482975 -8.62945131721443e-05
-0.41482965931863713 -7.733490770911795e-05
-0.40280561122244496 -6.74860036075912e-05
-0.39078156312625234 -5.6873543131979186e-05
-0.37875751503006017 -4.5631974556587364e-05
-0.36673346693386755 -3.390278358922202e-05
-0.35470941883767537 -2.1832749431547575e-05
-0.3426853707414832 -9.572145881226376e-06
-0.3306613226452906 2.7270917291520903e-06
-0.3186372745490984 1.4913211121925837e-05
-0.3066132264529058 2.6836477561717492e-05
-0.2945891783567136 3.83509778490361e-05
-0.282565130260521 4.9316370256540285e-05
-0.2705410821643288 5.9599562828057506e-05
-0.2585170340681362 6.907629762608833e-05
-0.24649298597194402 7.76326251937523e-05
-0.2344689378757514 8.516625044685194e-05
-0.22244488977955923 9.158773456234959e-05
-0.2104208416833666 9.682154049820011e-05
-0.19839679358717444 0.00010080690824681089
-0.18637274549098182 0.0001034985516976723
-0.17434869739478964 0.0001048671682543545
-0.16232464929859702 0.00010489975608155816
-0.15030060120240485 0.00010359973533875878
-0.13827655310621267 0.00010098687251965612
-0.12625250501002006 9.709700985758679e-05
-0.11422845691382788 9.198160195656956e-05
-0.10220440881763526 8.570706623306994e-05
-0.09018036072144309 7.835395615161982e-05
-0.07815631262525047 7.00159646554897e-05
-0.0661322645290583 6.0798773009778105e-05
-0.054108216432865675 5.0818755859850134e-05
-0.0420841683366735 4.0201560548891365e-05
-0.03006012024048088 2.9080575541233364e-05
-0.018036072144288706 1.75953074298472e-05
-0.006012024048096087 5.8896857112677734e-06
0.006012024048096087 -5.889685716452103e-06
0.018036072144288706 -1.7595307539046543e-05
0.03006012024048088 -2.908057561179588e-05
0.0420841683366735 -4.0201560621063194e-05
0.054108216432865675 -5.0818755945185776e-05
0.0661322645290583 -6.079877303372187e-05
0.07815631262525047 -7.001596474732092e-05
0.09018036072144264 -7.835395621518218e-05
0.10220440881763526 -8.570706632265768e-05
0.11422845691382744 -9.19816020230732e-05
0.12625250501002006 -9.709700994560292e-05
0.13827655310621223 -0.00010098687258845967
0.15030060120240485 -0.00010359973540112927
0.16232464929859702 -0.00010489975618428607
0.17434869739478964 -0.00010486716835781529
0.18637274549098182 -0.00010349855169353758
0.19839679358717444 -0.00010080690831066366
0.2104208416833666 -9.682154053880287e-05
0.22244488977955923 -9.15877346468122e-05
0.2344689378757514 -8.516625051973263e-05
0.24649298597194402 -7.763262532153203e-05
0.2585170340681362 -6.907629762916174e-05
0.2705410821643288 -5.959956281224391e-05
0.282565130260521 -4.9316370314534286e-05
0.2945891783567136 -3.835097788121278e-05
0.3066132264529058 -2.6836477612297163e-05
0.31863727454909796 -1.4913211083580395e-05
0.3306613226452906 -2.7270917695998804e-06
0.34268537074148275 9.572145818371323e-06
0.35470941883767537 2.1832749362443968e-05
0.36673346693386755 3.390278349372632e-05
0.37875751503006017 4.563197452445248e-05
0.39078156312625234 5.6873543148130024e-05
0.40280561122244496 6.748600360306772e-05
0.41482965931863713 7.733490777009469e-05
0.42685370741482975 8.629451313696288e-05
0.4388777555110219 9.424935511126041e-05
0.45090180360721455 0.00010109570346894146
0.4629258517034067 0.00010674288668306622
0.47494989979959934 0.00011111446655917231
0.4869739478957915 0.00011414924897591196
0.49899799599198413 0.00011580211823969595
0.5110220440881763 0.00011604468327249288
0.5230460921843685 0.00011486572789496459
0.5350701402805611 0.00011227145804902812
0.5470941883767533 0.0001082855426415587
0.5591182364729459 0.00010294894497992922
0.5711422845691381 9.631954667664393e-05
0.5831663326653307 8.847156648566774e-05
0.5951903807615229 7.949477973991938e-05
0.6072144288577155 6.949354635062046e-05
0.6192384769539077 5.858565711119846e-05
0.6312625250501003 4.690101108016176e-05
0.6432865731462925 3.45801381158035e-05
0.6553106212424851 2.1772582915410474e-05
0.6673346693386772 8.635168788115538e-06
0.6793587174348699 -4.669840186461154e-06
0.691382765531062 -1.7976656340498097e-05
0.7034068136272547 -3.111794475122885e-05
0.7154308617234468 -4.392683406842317e-05
0.7274549098196395 -5.6238940324951163e-05
0.7394789579158316 -6.789437872492944e-05
0.7515030060120238 -7.873974025003269e-05
0.7635270541082164 -8.863000965723933e-05
0.7755511022044086 -9.743040090726433e-05
0.7875751503006012 -0.00010501808945720132
0.7995991983967934 -0.00011128381804185799
0.811623246492986 -0.0001161333575562984
0.8236472945891782 -0.00011948880405023878
0.8356713426853708 -0.00012128969425263987
0.847695390781563 -0.00012149392591201706
0.8597194388777556 -0.00012007846928125104
0.8717434869739478 -0.00011703986002748802
0.8837675350701404 -0.00011239446444554651
0.8957915831663326 -0.00010617851306023857
0.9078156312625252 -9.844789767700021e-05
0.9198396793587174 -8.927773323877245e-05
0.93186372745491 -7.876168657134177e-05
0.9438877755511021 -6.70110766048922e-05
0.9559118236472948 -5.4153754557390564e-05
0.9679358717434869 -4.033277447736984e-05
0.9799599198396791 -2.5704866610483227e-05
0.9919839679358717 -1.0438729754994616e-05
1.0040080160320644 5.286840494168055e-06
1.0160320641282565 2.128496717597239e-05
1.0280561122244487 3.736283032977714e-05
1.0400801603206409 5.3323903915632426e-05
1.052104208416834 6.897026810195168e-05
1.0641282565130261 8.410496925545128e-05
1.0761523046092183 9.853440264020238e-05
1.0881763527054105 0.00011207068925496921
1.1002004008016035 0.0001245340202265157
1.1122244488977957 0.0001357549402828907
1.1242484969939879 0.00014557654346183946
1.13627254509018 0.0001538565545269252
1.1482965931863731 0.00016046927025225276
1.1603206412825653 0.0001653073358471053
1.1723446893787575 0.0001682833342604318
1.1843687374749496 0.00016933116623951694
1.1963927855711418 0.00016840720293754153
1.2084168336673349 0.00016549119378877694
1.220440881763527 0.00016058691533232718
1.2324649298597192 0.00015372254982107866
1.2444889779559114 0.00014495078408511674
1.2565130260521045 0.0001343486238548604
1.2685370741482966 0.00012201692021196996
1.2805611222444888 0.00010807960917578324
1.292585170340681 9.268266785837642e-05
1.304609218436874 7.599279488812102e-05
1.3166332665330662 5.8195824212250134e-05
1.3286573146292584 3.949488700067793e-05
1.3406813627254506 2.0108336881580376e-05
1.3527054108216436 2.6745862709808e-07
1.3647294589178358 -1.9786017935812927e-05
1.376753507014028 -3.980257413408069e-05
1.3887775551102202 -5.9527701860482684e-05
1.4008016032064123 -7.87048171854111e-05
1.4128256513026054 -9.707825704221955e-05
1.4248496993987976 -0.0001143963273148316
1.4368737474949898 -0.0001304143683184284
1.448897795591182 -0.00014489780347135169
1.460921843687375 -0.0001576251370010162
1.4729458917835672 -0.00016839086482453233
1.4849699398797593 -0.00017700826500405276
1.4969939879759515 -0.00018331203339647974
1.5090180360721446 -0.00018716073154113715
1.5210420841683367 -0.00018843901563911532
1.533066132264529 -0.00018705961626797052
1.545090180360721 -0.00018296504219227593
1.5571142284569142 -0.0001761289815949054
1.5691382765531063 -0.00016655738001638502
1.5811623246492985 -0.0001542891736771787
1.5931863727454907 -0.00013939666394535352
1.6052104208416837 -0.00012198551887291145
1.617234468937876 -0.0001021943935573021
1.629258517034068 -8.019416481273595e-05
1.6412825651302603 -5.6186778197575993e-05
1.6533066132264524 -3.0403711567308358e-05
1.6653306613226455 -3.1040622279222808e-06
1.6773547094188377 2.5427730930586523e-05
1.6893787575150299 5.488451412337392e-05
1.701402805611222 8.493937460512385e-05
1.713426853707415 0.00011524890220592204
1.7254509018036073 0.00014545672834575998
1.7374749498997994 0.00017519731161804927
1.7494989979959916 0.0002040999354242859
1.7615230460921847 0.00023179287967694737
1.7735470941883769 0.0002579077262481952
1.785571142284569 0.00028208375498593903
1.7975951903807612 0.00030397238636992174
1.8096192384769543 0.0003232416221917271
1.8216432865731464 0.00033958043869315377
1.8336673346693386 0.0003527030817133646
1.8456913827655308 0.00036235321629730227
1.857715430861723 0.00036830788118052266
1.869739478957916 0.00037038120036310754
1.8817635270541082 0.00036842780512182094
1.8937875751503004 0.00036234592076422184
1.9058116232464926 0.000352080075870162
1.9178356713426856 0.00033762339211906855
1.9298597194388778 0.0003190194190663305
1.94188376753507 0.00029636347835094654
1.9539078156312621 0.00026980348883015245
1.9659318637274552 0.00023954024573030058
1.9779559118236474 0.0002058271339258344
1.9899799599198396 0.00016896925903551324
2.0020040080160317 0.00012932198558030655
2.014028056112225 8.728887736257629e-05
2.026052104208417 4.331904108110379e-05
2.038076152304609 -2.096121062208911e-06
2.0501002004008013 -4.842673629709346e-05
2.0621242484969935 -9.510884573098524e-05
2.0741482965931866 -0.00014154932305300919
2.0861723446893787 -0.00018713129752035394
2.098196392785571 -0.00023122004413976202
2.110220440881763 -0.0002731692987033123
2.122244488977956 -0.00031232795068301955
2.1342685370741483 -0.00034804706007614955
2.1462925851703405 -0.0003796871405068389
2.1583166332665327 -0.000406625647020889
2.1703406813627257 -0.0004282646006921048
2.182364729458918 -0.0004440382809023542
2.19438877755511 -0.00045342091139813356
2.2064128256513023 -0.0004559342643131771
2.2184368737474953 -0.00045115510423098665
2.2304609218436875 -0.00043872239281361053
2.2424849699398797 -0.00041834417336742216
2.254509018036072 -0.000389804055696847
2.266533066132265 -0.00035296722066537403
2.278557114228457 -0.0003077858658586882
2.2905811623246493 -0.0002543040157307122
2.3026052104208414 -0.00019266162138153325
2.3146292585170336 -0.00012309787932203182
2.3266533066132267 -4.595370129829423e-05
2.338677354709419 3.83267270673436e-05
2.350701402805611 0.00012919535732510735
2.362725450901803 0.00022600070996290147
2.3747494989979963 0.0003279893736015359
2.3867735470941884 0.0004343086102064804
2.3987975951903806 0.0005440100980392271
2.410821643286573 0.0006560548363852073
2.422845691382766 0.0007693192283015696
2.434869739478958 0.0008826023484305168
2.44689378757515 0.0009946343953485398
2.4589178356713424 0.0011040863179128182
2.4709418837675354 0.0012095805970109424
2.4829659318637276 0.0013097031539704984
2.49498997995992 0.0014030163488375769
2.507014028056112 0.00148807302164531
2.519038076152304 0.00156343152147298
2.531062124248497 0.001627671658871413
2.5430861723446894 0.0016794115086673084
2.5551102204408815 0.0017173249824649905
2.5671342685370737 0.0017401600811559892
2.579158316633267 0.001746757731564158
2.591182364729459 0.0017360711034818815
2.603206412825651 0.0017071852970002993
2.6152304609218433 0.001659337284894119
2.6272545090180364 0.0015919359890036039
2.6392785571142285 0.0015045823651012868
2.6513026052104207 0.0013970893675614299
2.663326653306613 0.0012695016614971272
2.675350701402806 0.0011221149484925558
2.687374749498998 0.0009554947702804378
2.6993987975951903 0.0007704946546080033
2.7114228456913825 0.0005682734674090778
2.7234468937875747 0.0003503118377281428
2.7354709418837677 0.00011842752239897558
2.74749498997996 -0.00012521041791745124
2.759519038076152 -0.0003780687566863755
2.7715430861723442 -0.0006372386744164793
2.7835671342685373 -0.0008994258804116972
2.7955911823647295 -0.0011609423930433183
2.8076152304609217 -0.0014177000790623756
2.819639278557114 -0.0016652060460348866
2.831663326653307 -0.0018985599725238334
2.843687374749499 -0.0021124534520606114
2.8557114228456912 -0.0023011714167026215
2.8677354709418834 -0.0024585956958298183
2.8797595190380765 -0.002578210755204785
2.8917835671342687 -0.00265311164966274
2.903807615230461 -0.0026760142115714314
2.915831663326653 -0.0026392674853457504
2.927855711422846 -0.002534868405756327
2.9398797595190382 -0.00235447870644407
2.9519038076152304 -0.0020894440316810564
2.9639278557114226 -0.0017308152130252955
2.9759519038076148 -0.0012693716599213659
2.987975951903808 -0.0006956468012976075
3.0 4.4496925867487745e-08


==> figures/pred_second_derivatives_2.dat <==
-3.0 -2.783427331543651e-23
-2.987975951903808 0.02404461938403983
-2.975951903807615 0.0480683853914948
-2.963927855711423 0.07205047478567425
-2.9519038076152304 0.09597012454870384
-2.9398797595190382 0.11980666183863145
-2.9278557114228456 0.14353953376423859
-2.9158316633266534 0.1671483369174977
-2.903807615230461 0.19061284660430078
-2.8917835671342687 0.21391304571481318
-2.879759519038076 0.2370291531757935
-2.867735470941884 0.2599416519282518
-2.8557114228456912 0.2826313163750954
-2.843687374749499 0.3050792392447288
-2.8316633266533064 0.32726685781813136
-2.8196392785571143 0.349175979468518
-2.8076152304609217 0.3707888064645065
-2.7955911823647295 0.3920879599895444
-2.7835671342685373 0.4130565033323994
-2.7715430861723447 0.4336779642055831
-2.7595190380761525 0.4539363561508114
-2.74749498997996 0.47381619899291694
-2.7354709418837677 0.49330253830599213
-2.723446893787575 0.5123809638580641
-2.711422845691383 0.5310376270031008
-2.6993987975951903 0.5492592569918165
-2.687374749498998 0.5670331761753635
-2.6753507014028055 0.5843473140787725
-2.6633266533066133 0.601190220323723
-2.6513026052104207 0.6175510763830614
-2.6392785571142285 0.6334197061522717
-2.627254509018036 0.6487865853259833
-2.6152304609218437 0.6636428495704028
-2.603206412825651 0.6779803014854544
-2.591182364729459 0.6917914163532068
-2.579158316633267 0.7050693466720301
-2.567134268537074 0.7178079254786919
-2.5551102204408815 0.7300016684633942
-2.5430861723446894 0.7416457748854726
-2.531062124248497 0.7527361273001588
-2.5190380761523046 0.7632692901094347
-2.5070140280561124 0.7732425069525779
-2.49498997995992 0.7826536969544947
-2.4829659318637276 0.7915014498523507
-2.470941883767535 0.799785020023371
-2.458917835671343 0.8075043194389143
-2.44689378757515 0.8146599095721159
-2.434869739478958 0.8212529922884383
-2.4228456913827654 0.8272853997504538
-2.4108216432865732 0.8327595833700249
-2.3987975951903806 0.8376786018428206
-2.3867735470941884 0.8420461083017174
-2.3747494989979963 0.8458663366271767
-2.3627254509018036 0.8491440869540694
-2.350701402805611 0.8518847104157192
-2.338677354709419 0.8540940931670682
-2.3266533066132267 0.8557786397299099
-2.314629258517034 0.8569452557040389
-2.3026052104208414 0.8576013298889332
-2.2905811623246493 0.8577547158612431
-2.278557114228457 0.8574137130538704
-2.2665330661322645 0.8565870473828332
-2.2545090180360723 0.8552838514683614
-2.2424849699398797 0.8535136444968245
-2.2304609218436875 0.8512863117701187
-2.218436873747495 0.8486120839890214
-2.2064128256513027 0.8455015163168378
-2.19438877755511 0.8419654672692936
-2.182364729458918 0.8380150774762176
-2.1703406813627257 0.8336617483599768
-2.158316633266533 0.8289171207749894
-2.1462925851703405 0.8237930536518626
-2.1342685370741483 0.8183016026888541
-2.122244488977956 0.8124549991324002
-2.1102204408817635 0.806265628687417
-2.098196392785571 0.7997460105969516
-2.0861723446893787 0.7929087769295602
-2.0741482965931866 0.7857666521115172
-2.062124248496994 0.7783324327396042
-2.0501002004008018 0.7706189677088342
-2.038076152304609 0.762639138687975
-2.026052104208417 0.754405840974252
-2.0140280561122244 0.7459319647570051
-2.002004008016032 0.7372303768185013
-1.9899799599198398 0.7283139026984329
-1.9779559118236474 0.7191953093469795
-1.965931863727455 0.709887288289599
-1.9539078156312626 0.7004024393249964
-1.9418837675350702 0.6907532547759931
-1.9298597194388778 0.6809521043112696
-1.9178356713426854 0.671011220354216
-1.905811623246493 0.6609426840933722
-1.8937875751503006 0.6507584121072154
-1.8817635270541082 0.6404701436143145
-1.8697394789579158 0.6300894283581603
-1.8577154308617234 0.6196276151343035
-1.845691382765531 0.6090958409657512
-1.8336673346693386 0.5985050209309413
-1.8216432865731462 0.5878658386470142
-1.8096192384769538 0.5771887374095281
-1.7975951903807614 0.566483911988232
-1.7855711422845693 0.5557613010770374
-1.7735470941883769 0.545030580394875
-1.7615230460921845 0.5343011564327469
-1.749498997995992 0.523582160840933
-1.7374749498997997 0.512882445449033
-1.7254509018036073 0.5022105779102963
-1.7134268537074149 0.49157483796051327
-1.7014028056112225 0.48098321428064017
-1.68937875751503 0.4704434019512686
-1.6773547094188377 0.45996280048606686
-1.6653306613226453 0.44954851243039484
-1.653306613226453 0.43920734251042803
-1.6412825651302605 0.4289457973173312
-1.629258517034068 0.4187700855102856
-1.6172344689378757 0.4086861185215071
-1.6052104208416833 0.3986995117457861
-1.593186372745491 0.3888155861965387
-1.5811623246492985 0.37903937060988235
-1.5691382765531063 0.36937560397783553
-1.557114228456914 0.3598287384913842
-1.5450901803607215 0.3504029428738755
-1.5330661322645291 0.34110210608495156
-1.5210420841683367 0.33192984137508275
-1.5090180360721444 0.3228894906706249
-1.496993987975952 0.3139841292692754
-1.4849699398797596 0.30521657082578946
-1.4729458917835672 0.29658937260786544
-1.4609218436873748 0.28810484100219835
-1.4488977955911824 0.27976503725084567
-1.43687374749499 0.2715717833982326
-1.4248496993987976 0.2635266684293614
-1.4128256513026052 0.2556310545800518
-1.4008016032064128 0.24788608380035962
-1.3887775551102204 0.24029268435266427
-1.376753507014028 0.23285157752629543
-1.3647294589178356 0.22556328445098967
-1.3527054108216432 0.21842813299190522
-1.340681362725451 0.21144626470939795
-1.3286573146292586 0.20461764186725434
-1.3166332665330662 0.19794205447360058
-1.3046092184368738 0.19141912733923822
-1.2925851703406814 0.18504832713871866
-1.280561122244489 0.17882896946004023
-1.2685370741482966 0.1727602258294334
-1.2565130260521042 0.16684113069829976
-1.2444889779559118 0.16107058837997448
-1.2324649298597194 0.15544737992459354
-1.220440881763527 0.14997016992096604
-1.2084168336673347 0.1446375132149708
-1.1963927855711423 0.13944786153461847
-1.1843687374749499 0.13439957001254088
-1.1723446893787575 0.12949090359728838
-1.160320641282565 0.12472004334542779
-1.1482965931863727 0.12008509258704517
-1.1362725450901803 0.11558408295785619
-1.124248496993988 0.11121498029172147
-1.1122244488977957 0.10697569036794624
-1.1002004008016033 0.10286406450831531
-1.088176352705411 0.098877905019375
-1.0761523046092185 0.09501497047601876
-1.0641282565130261 0.09127298084296567
-1.0521042084168337 0.08764962243123861
-1.0400801603206413 0.08414255268724846
-1.028056112224449 0.08074940481257666
-1.0160320641282565 0.07746779221301418
-1.0040080160320641 0.07429531277586554
-0.9919839679358717 0.07122955297495598
-0.9799599198396796 0.06826809180319504
-0.9679358717434869 0.06540850453293882
-0.9559118236472948 0.062648366304774
-0.9438877755511021 0.05998525554569352
-0.93186372745491 0.05741675721797775
-0.9198396793587174 0.054940465900403385
-0.9078156312625252 0.05255398870370537
-0.8957915831663326 0.05025494802248831
-0.8837675350701404 0.04804098412604746
-0.8717434869739478 0.04590975759079276
-0.8597194388777556 0.04385895157719466
-0.847695390781563 0.04188627395436704
-0.8356713426853708 0.03998945927559061
-0.8236472945891782 0.038166270608241
-0.811623246492986 0.0364145012217389
-0.7995991983967938 0.03473197613726542
-0.7875751503006012 0.033116553543105505
-0.775551102204409 0.0315661260795775
-0.7635270541082164 0.03007862199759056
-0.7515030060120242 0.028652006194942504
-0.7394789579158316 0.02728428113452017
-0.7274549098196395 0.02597348764860883
-0.7154308617234468 0.02471770563354013
-0.7034068136272547 0.023515054638925795
-0.691382765531062 0.022363694355722847
-0.6793587174348699 0.0212618250073707
-0.6673346693386772 0.020207687648216684
-0.6553106212424851 0.019199564373419707
-0.6432865731462925 0.018235778444478965
-0.6312625250501003 0.01731469433448872
-0.6192384769539077 0.01643471769716009
-0.6072144288577155 0.015594295263588947
-0.5951903807615229 0.014791914670673815
-0.5831663326653307 0.014026104225012024
-0.5711422845691385 0.013295432606014849
-0.5591182364729459 0.012598508511894459
-0.5470941883767537 0.011933980252078796
-0.5350701402805611 0.011300535289511403
-0.5230460921843689 0.010696899736190237
-0.5110220440881763 0.01012183780519144
-0.49899799599198413 0.00957415122231558
-0.4869739478957915 0.009052678600380077
-0.47494989979959934 0.008556294779068581
-0.4629258517034067 0.008083910133130673
-0.45090180360721455 0.007634469851609444
-0.4388777555110219 0.007206953190655115
-0.42685370741482975 0.006800372702365765
-0.41482965931863713 0.006413773441976243
-0.40280561122244496 0.006046232155599399
-0.39078156312625234 0.005696856450604731
-0.37875751503006017 0.005364783950603655
-0.36673346693386755 0.005049181436893832
-0.35470941883767537 0.004749243978101463
-0.3426853707414832 0.004464194049646813
-0.3306613226452906 0.004193280644548002
-0.3186372745490984 0.003935778376968742
-0.3066132264529058 0.003690986579809213
-0.2945891783567136 0.0034582283975354592
-0.282565130260521 0.0032368498753405288
-0.2705410821643288 0.003026219045632541
-0.2585170340681362 0.0028257250127484406
-0.24649298597194402 0.0026347770366998936
-0.2344689378757514 0.002452803616667787
-0.22244488977955923 0.0022792515748758183
-0.2104208416833666 0.002113585141390332
-0.19839679358717444 0.0019552850403144516
-0.18637274549098182 0.0018038475777681488
-0.17434869739478964 0.001658783731973968
-0.16232464929859702 0.0015196182456989986
-0.15030060120240485 0.001385888721239085
-0.13827655310621267 0.0012571447180696831
-0.12625250501002006 0.001132946853230675
-0.11422845691382788 0.001012865904458681
-0.10220440881763526 0.0008964819160307345
-0.09018036072144309 0.0007833833072375079
-0.07815631262525047 0.0006731659833622259
-0.0661322645290583 0.0005654324490036606
-0.054108216432865675 0.0004597909235474004
-0.0420841683366735 0.00035585445855986224
-0.03006012024048088 0.00025324005685316937
-0.018036072144288706 0.00015156779294731612
-0.006012024048096087 5.045993463769508e-05
0.006012024048096087 -5.045993463769508e-05
0.018036072144288706 -0.00015156779294731612
0.03006012024048088 -0.00025324005685316937
0.0420841683366735 -0.00035585445855986224
0.054108216432865675 -0.0004597909235474004
0.0661322645290583 -0.0005654324490036606
0.07815631262525047 -0.0006731659833622259
0.09018036072144264 -0.0007833833072375029
0.10220440881763526 -0.0008964819160307345
0.11422845691382744 -0.0010128659044586776
0.12625250501002006 -0.001132946853230675
0.13827655310621223 -0.001257144718069678
0.15030060120240485 -0.001385888721239085
0.16232464929859702 -0.0015196182456989986
0.17434869739478964 -0.001658783731973968
0.18637274549098182 -0.0018038475777681488
0.19839679358717444 -0.0019552850403144516
0.2104208416833666 -0.002113585141390332
0.22244488977955923 -0.0022792515748758183
0.2344689378757514 -0.002452803616667787
0.24649298597194402 -0.0026347770366998936
0.2585170340681362 -0.0028257250127484406
0.2705410821643288 -0.003026219045632541
0.282565130260521 -0.0032368498753405288
0.2945891783567136 -0.0034582283975354592
0.3066132264529058 -0.003690986579809213
0.31863727454909796 -0.003935778376968731
0.3306613226452906 -0.004193280644548002
0.34268537074148275 -0.004464194049646805
0.35470941883767537 -0.004749243978101463
0.36673346693386755 -0.005049181436893832
0.37875751503006017 -0.005364783950603655
0.39078156312625234 -0.005696856450604731
0.40280561122244496 -0.006046232155599399
0.41482965931863713 -0.006413773441976243
0.42685370741482975 -0.006800372702365765
0.4388777555110219 -0.007206953190655115
0.45090180360721455 -0.007634469851609444
0.4629258517034067 -0.008083910133130673
0.47494989979959934 -0.008556294779068581
0.4869739478957915 -0.009052678600380077
0.49899799599198413 -0.00957415122231558
0.5110220440881763 -0.01012183780519144
0.5230460921843685 -0.01069689973619022
0.5350701402805611 -0.011300535289511403
0.5470941883767533 -0.011933980252078773
0.5591182364729459 -0.012598508511894459
0.5711422845691381 -0.013295432606014814
0.5831663326653307 -0.014026104225012024
0.5951903807615229 -0.014791914670673815
0.6072144288577155 -0.015594295263588947
0.6192384769539077 -0.01643471769716009
0.6312625250501003 -0.01731469433448872
0.6432865731462925 -0.018235778444478965
0.6553106212424851 -0.019199564373419707
0.6673346693386772 -0.020207687648216684
0.6793587174348699 -0.0212618250073707
0.691382765531062 -0.022363694355722847
0.7034068136272547 -0.023515054638925795
0.7154308617234468 -0.02471770563354013
0.7274549098196395 -0.02597348764860883
0.7394789579158316 -0.02728428113452017
0.7515030060120238 -0.02865200619494246
0.7635270541082164 -0.03007862199759056
0.7755511022044086 -0.03156612607957742
0.7875751503006012 -0.033116553543105505
0.7995991983967934 -0.03473197613726533
0.811623246492986 -0.0364145012217389
0.8236472945891782 -0.038166270608241
0.8356713426853708 -0.03998945927559061
0.847695390781563 -0.04188627395436704
0.8597194388777556 -0.04385895157719466
0.8717434869739478 -0.04590975759079276
0.8837675350701404 -0.04804098412604746
0.8957915831663326 -0.05025494802248831
0.9078156312625252 -0.05255398870370537
0.9198396793587174 -0.054940465900403385
0.93186372745491 -0.05741675721797775
0.9438877755511021 -0.05998525554569352
0.9559118236472948 -0.062648366304774
0.9679358717434869 -0.06540850453293882
0.9799599198396791 -0.06826809180319492
0.9919839679358717 -0.07122955297495598
1.0040080160320644 -0.07429531277586557
1.0160320641282565 -0.07746779221301418
1.0280561122244487 -0.08074940481257659
1.0400801603206409 -0.08414255268724832
1.052104208416834 -0.08764962243123868
1.0641282565130261 -0.09127298084296567
1.0761523046092183 -0.09501497047601866
1.0881763527054105 -0.09887790501937481
1.1002004008016035 -0.10286406450831537
1.1122244488977957 -0.10697569036794624
1.1242484969939879 -0.11121498029172139
1.13627254509018 -0.11558408295785608
1.1482965931863731 -0.12008509258704536
1.1603206412825653 -0.12472004334542788
1.1723446893787575 -0.12949090359728838
1.1843687374749496 -0.13439957001254083
1.1963927855711418 -0.1394478615346182
1.2084168336673349 -0.14463751321497087
1.220440881763527 -0.14997016992096604
1.2324649298597192 -0.15544737992459343
1.2444889779559114 -0.16107058837997423
1.2565130260521045 -0.16684113069829987
1.2685370741482966 -0.1727602258294334
1.2805611222444888 -0.1788289694600402
1.292585170340681 -0.1850483271387185
1.304609218436874 -0.19141912733923838
1.3166332665330662 -0.19794205447360058
1.3286573146292584 -0.20461764186725417
1.3406813627254506 -0.21144626470939773
1.3527054108216436 -0.21842813299190555
1.3647294589178358 -0.22556328445098983
1.376753507014028 -0.23285157752629543
1.3887775551102202 -0.2402926843526642
1.4008016032064123 -0.2478860838003594
1.4128256513026054 -0.25563105458005186
1.4248496993987976 -0.2635266684293614
1.4368737474949898 -0.27157178339823246
1.448897795591182 -0.27976503725084534
1.460921843687375 -0.2881048410021986
1.4729458917835672 -0.29658937260786544
1.4849699398797593 -0.30521657082578924
1.4969939879759515 -0.31398412926927505
1.5090180360721446 -0.32288949067062495
1.5210420841683367 -0.33192984137508275
1.533066132264529 -0.3411021060849513
1.545090180360721 -0.3504029428738752
1.5571142284569142 -0.3598287384913845
1.5691382765531063 -0.36937560397783553
1.5811623246492985 -0.37903937060988235
1.5931863727454907 -0.38881558619653855
1.6052104208416837 -0.39869951174578655
1.617234468937876 -0.40868611852150727
1.629258517034068 -0.4187700855102856
1.6412825651302603 -0.42894579731733096
1.6533066132264524 -0.4392073425104276
1.6653306613226455 -0.44954851243039506
1.6773547094188377 -0.45996280048606686
1.6893787575150299 -0.4704434019512685
1.701402805611222 -0.4809832142806397
1.713426853707415 -0.4915748379605134
1.7254509018036073 -0.5022105779102963
1.7374749498997994 -0.5128824454490328
1.7494989979959916 -0.5235821608409326
1.7615230460921847 -0.5343011564327473
1.7735470941883769 -0.545030580394875
1.785571142284569 -0.555761301077037
1.7975951903807612 -0.5664839119882317
1.8096192384769543 -0.5771887374095284
1.8216432865731464 -0.5878658386470144
1.8336673346693386 -0.5985050209309413
1.8456913827655308 -0.6090958409657511
1.857715430861723 -0.6196276151343032
1.869739478957916 -0.6300894283581604
1.8817635270541082 -0.6404701436143145
1.8937875751503004 -0.6507584121072153
1.9058116232464926 -0.6609426840933716
1.9178356713426856 -0.6710112203542165
1.9298597194388778 -0.6809521043112696
1.94188376753507 -0.6907532547759927
1.9539078156312621 -0.700402439324996
1.9659318637274552 -0.7098872882895991
1.9779559118236474 -0.7191953093469795
1.9899799599198396 -0.7283139026984329
2.0020040080160317 -0.7372303768185012
2.014028056112225 -0.7459319647570055
2.026052104208417 -0.754405840974252
2.038076152304609 -0.762639138687975
2.0501002004008013 -0.770618967708834
2.0621242484969935 -0.7783324327396041
2.0741482965931866 -0.7857666521115172
2.0861723446893787 -0.7929087769295602
2.098196392785571 -0.7997460105969516
2.110220440881763 -0.8062656286874168
2.122244488977956 -0.8124549991324002
2.1342685370741483 -0.8183016026888541
2.1462925851703405 -0.8237930536518626
2.1583166332665327 -0.8289171207749891
2.1703406813627257 -0.8336617483599768
2.182364729458918 -0.8380150774762176
2.19438877755511 -0.8419654672692936
2.2064128256513023 -0.8455015163168376
2.2184368737474953 -0.8486120839890214
2.2304609218436875 -0.8512863117701187
2.2424849699398797 -0.8535136444968245
2.254509018036072 -0.8552838514683612
2.266533066132265 -0.8565870473828331
2.278557114228457 -0.8574137130538704
2.2905811623246493 -0.8577547158612431
2.3026052104208414 -0.8576013298889332
2.3146292585170336 -0.856945255704039
2.3266533066132267 -0.8557786397299099
2.338677354709419 -0.8540940931670682
2.350701402805611 -0.8518847104157192
2.362725450901803 -0.8491440869540694
2.3747494989979963 -0.8458663366271767
2.3867735470941884 -0.8420461083017174
2.3987975951903806 -0.8376786018428206
2.410821643286573 -0.832759583370025
2.422845691382766 -0.8272853997504536
2.434869739478958 -0.8212529922884383
2.44689378757515 -0.8146599095721159
2.4589178356713424 -0.8075043194389144
2.4709418837675354 -0.7997850200233709
2.4829659318637276 -0.7915014498523507
2.49498997995992 -0.7826536969544947
2.507014028056112 -0.7732425069525783
2.519038076152304 -0.7632692901094353
2.531062124248497 -0.7527361273001588
2.5430861723446894 -0.7416457748854726
2.5551102204408815 -0.7300016684633942
2.5671342685370737 -0.7178079254786922
2.579158316633267 -0.7050693466720301
2.591182364729459 -0.6917914163532068
2.603206412825651 -0.6779803014854544
2.6152304609218433 -0.6636428495704032
2.6272545090180364 -0.6487865853259829
2.6392785571142285 -0.6334197061522717
2.6513026052104207 -0.6175510763830614
2.663326653306613 -0.6011902203237237
2.675350701402806 -0.5843473140787718
2.687374749498998 -0.5670331761753635
2.6993987975951903 -0.5492592569918165
2.7114228456913825 -0.5310376270031014
2.7234468937875747 -0.5123809638580648
2.7354709418837677 -0.49330253830599213
2.74749498997996 -0.47381619899291694
2.759519038076152 -0.45393635615081207
2.7715430861723442 -0.4336779642055838
2.7835671342685373 -0.4130565033323994
2.7955911823647295 -0.3920879599895444
2.8076152304609217 -0.3707888064645065
2.819639278557114 -0.3491759794685188
2.831663326653307 -0.3272668578181305
2.843687374749499 -0.3050792392447288
2.8557114228456912 -0.2826313163750954
2.8677354709418834 -0.2599416519282527
2.8797595190380765 -0.23702915317579268
2.8917835671342687 -0.21391304571481318
2.903807615230461 -0.19061284660430078
2.915831663326653 -0.16714833691749856
2.927855711422846 -0.14353953376423773
2.9398797595190382 -0.11980666183863145
2.9519038076152304 -0.09597012454870384
2.9639278557114226 -0.07205047478567514
2.9759519038076148 -0.04806838539149569
2.987975951903808 -0.02404461938403983
3.0 2.783427331543651e-23


==> figures/pred_second_derivatives_5.dat <==
-3.0 -3.910395483930472e-09
-2.987975951903808 0.016878526665614638
-2.975951903807615 0.03336362174382481
-2.963927855711423 0.04943227631716314
-2.9519038076152304 0.06506209624528692
-2.9398797595190382 0.08023134636911669
-2.9278557114228456 0.09491899774205342
-2.9158316633266534 0.10910477385956333
-2.903807615230461 0.12276919576984474
-2.8917835671342687 0.13589362594956694
-2.879759519038076 0.14846031083032757
-2.867735470941884 0.16045242186339143
-2.8557114228456912 0.17185409501255156
-2.843687374749499 0.1826504685675012
-2.8316633266533064 0.19282771917299965
-2.8196392785571143 0.20237309597227365
-2.8076152304609217 0.21127495276659625
-2.7955911823647295 0.21952277809672732
-2.7835671342685373 0.227107223155982
-2.7715430861723447 0.23402012744900014
-2.7595190380761525 0.2402545421149014
-2.74749498997996 0.24580475083837022
-2.7354709418837677 0.2506662882773054
-2.723446893787575 0.2548359559410282
-2.711422845691383 0.2583118354585936
-2.6993987975951903 0.2610932991825432
-2.687374749498998 0.26318101807938876
-2.6753507014028055 0.2645769668643101
-2.6633266533066133 0.2652844263438426
-2.6513026052104207 0.2653079829368431
-2.6392785571142285 0.2646535253506158
-2.627254509018036 0.26332823839585023
-2.6152304609218437 0.2613405939308341
-2.603206412825651 0.25870033893237204
-2.591182364729459 0.2554184806978117
-2.579158316633267 0.2515072691896422
-2.567134268537074 0.24698017654122806
-2.5551102204408815 0.24185187374930456
-2.5430861723446894 0.23613820458599566
-2.531062124248497 0.2298561567701446
-2.5190380761523046 0.22302383044480006
-2.5070140280561124 0.21566040401465986
-2.49498997995992 0.2077860974041325
-2.4829659318637276 0.19942213280350557
-2.470941883767535 0.19059069297732076
-2.458917835671343 0.18131487721562461
-2.44689378757515 0.17161865501510404
-2.434869739478958 0.16152681758334025
-2.4228456913827654 0.1510649272653869
-2.4108216432865732 0.1402592649977104
-2.3987975951903806 0.12913677590006656
-2.3867735470941884 0.11772501312125785
-2.3747494989979963 0.10605208005973527
-2.3627254509018036 0.09414657108486094
-2.350701402805611 0.08203751088912828
-2.338677354709419 0.06975429260584581
-2.3266533066132267 0.057326614830709444
-2.314629258517034 0.04478441768923779
-2.3026052104208414 0.03215781809529768
-2.2905811623246493 0.01947704434880038
-2.278557114228457 0.006772370223215172
-2.2665330661322645 -0.005925951304321147
-2.2545090180360723 -0.018587754525730606
-2.2424849699398797 -0.031183027521581714
-2.2304609218436875 -0.04368197857054221
-2.218436873747495 -0.05605510229110065
-2.2064128256513027 -0.06827324535770452
-2.19438877755511 -0.08030767163366644
-2.182364729458918 -0.09213012656373612
-2.1703406813627257 -0.10371290067024158
-2.158316633266533 -0.11502889199805155
-2.1462925851703405 -0.12605166735541462
-2.1342685370741483 -0.13675552219989065
-2.122244488977956 -0.14711553902116736
-2.1102204408817635 -0.1571076440755062
-2.098196392785571 -0.16670866232991766
-2.0861723446893787 -0.17589637047786805
-2.0741482965931866 -0.18464954789242347
-2.062124248496994 -0.19294802538717978
-2.0501002004008018 -0.20077273166011186
-2.038076152304609 -0.20810573730064538
-2.026052104208417 -0.2149302962456866
-2.0140280561122244 -0.2212308845761479
-2.002004008016032 -0.22699323655157322
-1.9899799599198398 -0.2322043777868602
-1.9779559118236474 -0.23685265548168044
-1.965931863727455 -0.24092776562013593
-1.9539078156312626 -0.2444207770652914
-1.9418837675350702 -0.2473241524805962
-1.9298597194388778 -0.24963176601777082
-1.9178356713426854 -0.2513389177184574
-1.905811623246493 -0.25244234458487436
-1.8937875751503006 -0.2529402282827343
-1.8817635270541082 -0.252832199447893
-1.8697394789579158 -0.25211933857646474
-1.8577154308617234 -0.2508041734865082
-1.845691382765531 -0.24889067334781967
-1.8336673346693386 -0.24638423928483974
-1.8216432865731462 -0.24329169156615954
-1.8096192384769538 -0.23962125340260715
-1.7975951903807614 -0.23538253138434634
-1.7855711422845693 -0.2305864925958333
-1.7735470941883769 -0.22524543845582368
-1.7615230460921845 -0.21937297533786781
-1.749498997995992 -0.21298398203487498
-1.7374749498997997 -0.206094574139333
-1.7254509018036073 -0.19872206541861692
-1.7134268537074149 -0.1908849262725003
-1.7014028056112225 -0.1826027393674522
-1.68937875751503 -0.17389615254957763
-1.6773547094188377 -0.16478682914507375
-1.6653306613226453 -0.155297395763856
-1.653306613226453 -0.14545138772850275
-1.6412825651302605 -0.13527319225687984
-1.629258517034068 -0.12478798953271246
-1.6172344689378757 -0.11402169180394431
-1.6052104208416833 -0.10300088065397611
-1.593186372745491 -0.09175274259575684
-1.5811623246492985 -0.08030500314322953
-1.5691382765531063 -0.06868585951877815
-1.557114228456914 -0.05692391215907057
-1.5450901803607215 -0.04504809518505758
-1.5330661322645291 -0.0330876060048157
-1.5210420841683367 -0.021071834220457025
-1.5090180360721444 -0.009030290012419426
-1.496993987975952 0.0030074678238828038
-1.4849699398797596 0.015011904012848236
-1.4729458917835672 0.02695357892792915
-1.4609218436873748 0.03880322053800336
-1.4488977955911824 0.050531795993668235
-1.43687374749499 0.062110582676803236
-1.4248496993987976 0.07351123853775896
-1.4128256513026052 0.08470587154598164
-1.4008016032064128 0.09566710808177926
-1.3887775551102204 0.10636816009926989
-1.376753507014028 0.11678289089332639
-1.3647294589178356 0.12688587930652606
-1.3527054108216432 0.13665248221573686
-1.340681362725451 0.14605889514199644
-1.3286573146292586 0.1550822108317832
-1.3166332665330662 0.16370047566259394
-1.3046092184368738 0.17189274373095742
-1.2925851703406814 0.17963912848658078
-1.280561122244489 0.18692085178225656
-1.2685370741482966 0.19372029021542436
-1.2565130260521042 0.20002101864387278
-1.2444889779559118 0.20580785076496286
-1.2324649298597194 0.2110668766549517
-1.220440881763527 0.21578549717244522
-1.2084168336673347 0.21995245513773606
-1.1963927855711423 0.2235578632077253
-1.1843687374749499 0.22659322837429696
-1.1723446893787575 0.2290514730223659
-1.160320641282565 0.23092695249236495
-1.1482965931863727 0.23221546910060614
-1.1362725450901803 0.2329142825797708
-1.124248496993988 0.23302211691070704
-1.1122244488977957 0.23253916352571236
-1.1002004008016033 0.23146708087254209
-1.088176352705411 0.22980899033750435
-1.0761523046092185 0.22756946853510268
-1.0641282565130261 0.22475453598081505
-1.0521042084168337 0.22137164217267863
-1.0400801603206413 0.217429647116357
-1.028056112224449 0.21293879933735604
-1.0160320641282565 0.20791071043285622
-1.0040080160320641 0.20235832622439875
-0.9919839679358717 0.1962958945812169
-0.9799599198396796 0.1897389299924224
-0.9679358717434869 0.18270417497450334
-0.9559118236472948 0.17520955840856967
-0.9438877755511021 0.16727415090959552
-0.93186372745491 0.15891811733743744
-0.9198396793587174 0.15016266656664487
-0.9078156312625252 0.14102999863910476
-0.8957915831663326 0.13154324943017215
-0.8837675350701404 0.12172643296532754
-0.8717434869739478 0.11160438153038077
-0.8597194388777556 0.10120268372389743
-0.847695390781563 0.0905476206057978
-0.8356713426853708 0.07966610010096464
-0.8236472945891782 0.0685855898212039
-0.811623246492986 0.05733404847296829
-0.7995991983967938 0.04593985602193859
-0.7875751503006012 0.03443174278877428
-0.775551102204409 0.02283871765316274
-0.7635270541082164 0.01118999554562324
-0.7515030060120242 -0.00048507559154811124
-0.7394789579158316 -0.012157088191393613
-0.7274549098196395 -0.023796648613660473
-0.7154308617234468 -0.035374450676118455
-0.7034068136272547 -0.04686134898145025
-0.691382765531062 -0.058228431855768016
-0.6793587174348699 -0.06944709371567889
-0.6673346693386772 -0.08048910668217038
-0.6553106212424851 -0.09132669126137744
-0.6432865731462925 -0.10193258591457105
-0.6312625250501003 -0.11228011534238722
-0.6192384769539077 -0.12234325731150315
-0.6072144288577155 -0.1320967078555208
-0.5951903807615229 -0.14151594468586964
-0.5831663326653307 -0.1505772886529326
-0.5711422845691385 -0.1592579631024838
-0.5591182364729459 -0.1675361509777232
-0.5470941883767537 -0.17539104952283213
-0.5350701402805611 -0.18280292244994736
-0.5230460921843689 -0.18975314943777938
-0.5110220440881763 -0.19622427283679567
-0.49899799599198413 -0.20220004146284865
-0.4869739478957915 -0.20766545136844322
-0.47494989979959934 -0.21260678348841056
-0.4629258517034067 -0.2170116380645869
-0.45090180360721455 -0.2208689657621954
-0.4388777555110219 -0.22416909539892516
-0.42685370741482975 -0.22690375821622594
-0.41482965931863713 -0.22906610863102111
-0.40280561122244496 -0.2306507414149077
-0.39078156312625234 -0.23165370525689483
-0.37875751503006017 -0.23207251267484036
-0.36673346693386755 -0.23190614624994893
-0.35470941883767537 -0.2311550611679495
-0.3426853707414832 -0.2298211840598939
-0.3306613226452906 -0.22790790814484002
-0.3186372745490984 -0.22542008468601218
-0.3066132264529058 -0.22236401078134074
-0.2945891783567136 -0.21874741351852833
-0.282565130260521 -0.21457943053396855
-0.2705410821643288 -0.20987058702393085
-0.2585170340681362 -0.20463276926537743
-0.24649298597194402 -0.19887919471260534
-0.2344689378757514 -0.19262437874454913
-0.22244488977955923 -0.18588409814606477
-0.2104208416833666 -0.17867535141474078
-0.19839679358717444 -0.171016315992845
-0.18637274549098182 -0.16292630253176016
-0.17434869739478964 -0.15442570630379282
-0.16232464929859702 -0.1455359558834305
-0.15030060120240485 -0.13627945922706014
-0.13827655310621267 -0.12667954728671366
-0.12625250501002006 -0.11676041529967031
-0.11422845691382788 -0.10654706190161692
-0.10220440881763526 -0.09606522621657265
-0.09018036072144309 -0.08534132308192269
-0.07815631262525047 -0.07440237657160187
-0.0661322645290583 -0.06327595198480751
-0.054108216432865675 -0.051990086471476085
-0.0420841683366735 -0.04057321846923752
-0.03006012024048088 -0.0290541161295464
-0.018036072144288706 -0.01746180491327411
-0.006012024048096087 -0.005825494538120835
0.006012024048096087 0.005825494538120885
0.018036072144288706 0.01746180491327426
0.03006012024048088 0.02905411612954647
0.0420841683366735 0.04057321846923759
0.054108216432865675 0.05199008647147619
0.0661322645290583 0.0632759519848076
0.07815631262525047 0.07440237657160184
0.09018036072144264 0.08534132308192233
0.10220440881763526 0.09606522621657278
0.11422845691382744 0.10654706190161667
0.12625250501002006 0.11676041529967035
0.13827655310621223 0.12667954728671335
0.15030060120240485 0.1362794592270603
0.16232464929859702 0.14553595588343066
0.17434869739478964 0.1544257063037929
0.18637274549098182 0.16292630253176035
0.19839679358717444 0.17101631599284497
0.2104208416833666 0.17867535141474084
0.22244488977955923 0.18588409814606488
0.2344689378757514 0.1926243787445494
0.24649298597194402 0.1988791947126053
0.2585170340681362 0.20463276926537768
0.2705410821643288 0.20987058702393097
0.282565130260521 0.21457943053396852
0.2945891783567136 0.2187474135185284
0.3066132264529058 0.22236401078134105
0.31863727454909796 0.2254200846860125
0.3306613226452906 0.22790790814484016
0.34268537074148275 0.229821184059894
0.35470941883767537 0.23115506116794954
0.36673346693386755 0.23190614624994904
0.37875751503006017 0.23207251267484047
0.39078156312625234 0.23165370525689494
0.40280561122244496 0.23065074141490782
0.41482965931863713 0.22906610863102128
0.42685370741482975 0.2269037582162261
0.4388777555110219 0.22416909539892518
0.45090180360721455 0.2208689657621956
0.4629258517034067 0.21701163806458684
0.47494989979959934 0.2126067834884105
0.4869739478957915 0.20766545136844325
0.49899799599198413 0.20220004146284903
0.5110220440881763 0.19622427283679586
0.5230460921843685 0.18975314943777943
0.5350701402805611 0.18280292244994753
0.5470941883767533 0.17539104952283302
0.5591182364729459 0.16753615097772329
0.5711422845691381 0.1592579631024839
0.5831663326653307 0.15057728865293274
0.5951903807615229 0.14151594468586987
0.6072144288577155 0.13209670785552086
0.6192384769539077 0.12234325731150308
0.6312625250501003 0.11228011534238727
0.6432865731462925 0.1019325859145714
0.6553106212424851 0.09132669126137744
0.6673346693386772 0.08048910668217056
0.6793587174348699 0.06944709371567898
0.691382765531062 0.05822843185576849
0.7034068136272547 0.04686134898145021
0.7154308617234468 0.035374450676118496
0.7274549098196395 0.023796648613660532
0.7394789579158316 0.01215708819139375
0.7515030060120238 0.00048507559154867697
0.7635270541082164 -0.011189995545622977
0.7755511022044086 -0.022838717653162435
0.7875751503006012 -0.03443174278877438
0.7995991983967934 -0.04593985602193821
0.811623246492986 -0.05733404847296805
0.8236472945891782 -0.06858558982120372
0.8356713426853708 -0.07966610010096453
0.847695390781563 -0.0905476206057974
0.8597194388777556 -0.10120268372389699
0.8717434869739478 -0.11160438153038049
0.8837675350701404 -0.12172643296532772
0.8957915831663326 -0.13154324943017195
0.9078156312625252 -0.1410299986391046
0.9198396793587174 -0.15016266656664465
0.93186372745491 -0.15891811733743727
0.9438877755511021 -0.16727415090959558
0.9559118236472948 -0.17520955840856936
0.9679358717434869 -0.18270417497450342
0.9799599198396791 -0.18973892999242217
0.9919839679358717 -0.19629589458121693
1.0040080160320644 -0.20235832622439912
1.0160320641282565 -0.2079107104328561
1.0280561122244487 -0.21293879933735588
1.0400801603206409 -0.21742964711635698
1.052104208416834 -0.22137164217267824
1.0641282565130261 -0.2247545359808151
1.0761523046092183 -0.22756946853510213
1.0881763527054105 -0.22980899033750404
1.1002004008016035 -0.2314670808725421
1.1122244488977957 -0.23253916352571258
1.1242484969939879 -0.23302211691070726
1.13627254509018 -0.23291428257977048
1.1482965931863731 -0.23221546910060606
1.1603206412825653 -0.23092695249236483
1.1723446893787575 -0.22905147302236561
1.1843687374749496 -0.22659322837429674
1.1963927855711418 -0.2235578632077257
1.2084168336673349 -0.21995245513773587
1.220440881763527 -0.2157854971724452
1.2324649298597192 -0.21106687665495177
1.2444889779559114 -0.20580785076496305
1.2565130260521045 -0.20002101864387264
1.2685370741482966 -0.19372029021542436
1.2805611222444888 -0.1869208517822566
1.292585170340681 -0.17963912848658067
1.304609218436874 -0.17189274373095728
1.3166332665330662 -0.16370047566259394
1.3286573146292584 -0.15508221083178336
1.3406813627254506 -0.14605889514199694
1.3527054108216436 -0.13665248221573661
1.3647294589178358 -0.12688587930652576
1.376753507014028 -0.11678289089332625
1.3887775551102202 -0.1063681600992702
1.4008016032064123 -0.09566710808177963
1.4128256513026054 -0.08470587154598139
1.4248496993987976 -0.07351123853775887
1.4368737474949898 -0.062110582676803486
1.448897795591182 -0.05053179599366865
1.460921843687375 -0.03880322053800321
1.4729458917835672 -0.02695357892792925
1.4849699398797593 -0.015011904012848461
1.4969939879759515 -0.003007467823883194
1.5090180360721446 0.009030290012419635
1.5210420841683367 0.021071834220456956
1.533066132264529 0.03308760600481563
1.545090180360721 0.045048095185057195
1.5571142284569142 0.05692391215907069
1.5691382765531063 0.06868585951877804
1.5811623246492985 0.0803050031432295
1.5931863727454907 0.09175274259575658
1.6052104208416837 0.10300088065397642
1.617234468937876 0.11402169180394438
1.629258517034068 0.12478798953271239
1.6412825651302603 0.13527319225687964
1.6533066132264524 0.14545138772850233
1.6653306613226455 0.1552973957638562
1.6773547094188377 0.16478682914507364
1.6893787575150299 0.17389615254957727
1.701402805611222 0.1826027393674518
1.713426853707415 0.19088492627250045
1.7254509018036073 0.1987220654186171
1.7374749498997994 0.20609457413933274
1.7494989979959916 0.2129839820348747
1.7615230460921847 0.21937297533786781
1.7735470941883769 0.22524543845582362
1.785571142284569 0.23058649259583325
1.7975951903807612 0.23538253138434623
1.8096192384769543 0.23962125340260731
1.8216432865731464 0.24329169156615943
1.8336673346693386 0.24638423928483968
1.8456913827655308 0.24889067334781964
1.857715430861723 0.25080417348650796
1.869739478957916 0.25211933857646485
1.8817635270541082 0.252832199447893
1.8937875751503004 0.252940228282734
1.9058116232464926 0.25244234458487425
1.9178356713426856 0.2513389177184572
1.9298597194388778 0.24963176601777093
1.94188376753507 0.24732415248059644
1.9539078156312621 0.24442077706529122
1.9659318637274552 0.2409277656201357
1.9779559118236474 0.23685265548168027
1.9899799599198396 0.2322043777868599
2.0020040080160317 0.22699323655157344
2.014028056112225 0.2212308845761474
2.026052104208417 0.21493029624568666
2.038076152304609 0.20810573730064513
2.0501002004008013 0.20077273166011175
2.0621242484969935 0.1929480253871801
2.0741482965931866 0.18464954789242338
2.0861723446893787 0.1758963704778679
2.098196392785571 0.16670866232991766
2.110220440881763 0.15710764407550665
2.122244488977956 0.14711553902116725
2.1342685370741483 0.13675552219989068
2.1462925851703405 0.12605166735541462
2.1583166332665327 0.11502889199805222
2.1703406813627257 0.10371290067024153
2.182364729458918 0.09213012656373604
2.19438877755511 0.08030767163366653
2.2064128256513023 0.06827324535770507
2.2184368737474953 0.056055102291100556
2.2304609218436875 0.04368197857054229
2.2424849699398797 0.03118302752158192
2.254509018036072 0.01858775452573097
2.266533066132265 0.005925951304320443
2.278557114228457 -0.006772370223215418
2.2905811623246493 -0.019477044348800654
2.3026052104208414 -0.03215781809529755
2.3146292585170336 -0.04478441768923752
2.3266533066132267 -0.057326614830709444
2.338677354709419 -0.06975429260584581
2.350701402805611 -0.08203751088912803
2.362725450901803 -0.09414657108486046
2.3747494989979963 -0.1060520800597351
2.3867735470941884 -0.1177250131212576
2.3987975951903806 -0.12913677590006634
2.410821643286573 -0.14025926499770952
2.422845691382766 -0.15106492726538734
2.434869739478958 -0.1615268175833402
2.44689378757515 -0.17161865501510393
2.4589178356713424 -0.1813148772156242
2.4709418837675354 -0.1905906929773213
2.4829659318637276 -0.19942213280350538
2.49498997995992 -0.20778609740413234
2.507014028056112 -0.21566040401465933
2.519038076152304 -0.22302383044480023
2.531062124248497 -0.2298561567701444
2.5430861723446894 -0.23613820458599585
2.5551102204408815 -0.24185187374930442
2.5671342685370737 -0.24698017654122748
2.579158316633267 -0.2515072691896421
2.591182364729459 -0.2554184806978115
2.603206412825651 -0.2587003389323722
2.6152304609218433 -0.26134059393083375
2.6272545090180364 -0.26332823839584996
2.6392785571142285 -0.2646535253506157
2.6513026052104207 -0.265307982936843
2.663326653306613 -0.2652844263438425
2.675350701402806 -0.2645769668643095
2.687374749498998 -0.2631810180793887
2.6993987975951903 -0.261093299182543
2.7114228456913825 -0.2583118354585938
2.7234468937875747 -0.2548359559410282
2.7354709418837677 -0.2506662882773053
2.74749498997996 -0.2458047508383701
2.759519038076152 -0.24025454211490133
2.7715430861723442 -0.23402012744900008
2.7835671342685373 -0.22710722315598192
2.7955911823647295 -0.2195227780967272
2.8076152304609217 -0.21127495276659602
2.819639278557114 -0.20237309597227382
2.831663326653307 -0.19282771917299904
2.843687374749499 -0.18265046856750106
2.8557114228456912 -0.17185409501255136
2.8677354709418834 -0.16045242186339173
2.8797595190380765 -0.1484603108303269
2.8917835671342687 -0.1358936259495668
2.903807615230461 -0.12276919576984469
2.915831663326653 -0.10910477385956366
2.927855711422846 -0.09491899774205294
2.9398797595190382 -0.08023134636911669
2.9519038076152304 -0.06506209624528675
2.9639278557114226 -0.04943227631716367
2.9759519038076148 -0.03336362174382533
2.987975951903808 -0.01687852666561456
3.0 3.910395517161837e-09


==> figures/second_derivatives.dat <==
2 -0.049382030931775164
3 0.17041834062121264
4 0.23006722774306146
5 0.02398762195894199
6 -0.254356121629478
7 -0.5678986176655596
8 -0.9075913488055342
9 -1.2717269182041124
10 -1.6609419638407794
11 -2.075402444230053
12 -2.5151198078267107
13 -2.978567574411931
14 -3.4543740469172066
15 -3.8680564861383737
16 -4.147518785494837
17 -4.380029234121263
18 -4.571330373039457
19 -4.732591036996237
20 -4.868394099037184
21 -4.986030232989058
22 -5.089572778152525
23 -5.180737765692849
24 -5.261089634970119
25 -5.335647737928911
26 -5.403397159293051
27 -5.46093813423665
28 -5.516666692827581
29 -5.5646410884467885
30 -5.60840782500041

